The planetary nebula NGC 3132 revisited: high definition 3D photoionization model

We present a detailed 3D photoionization model of the planetary nebula NGC 3132, constrained by the latest observations. Using the MOCASSIN code, the model incorporates integrated and spatially resolved spectroscopy, velocity-resolved line profiles, emission line maps, and photometry, including recent high-quality data from MUSE (VLT) and JWST among others. Based on new data from the SAMFP instrument at SOAR, the three-dimensional density structure of the nebula was obtained by assuming homologous expansion of the surrounding nebular gas. The final fitted model successfully reproduces all key observational constraints available, particularly in terms of the detailed emission line integrated fluxes and ionization structures across different ionic stages. The results of the model show that the progenitor star had a mass of $(2.7 \pm 0.2)M_{\odot}$ and is surrounded by a He poor shell of dust and gas. The abundances of He, C, N, O, and S determined by the model show that the nebula has C/O=$(2.02 \pm 0.28)$ and N/O=$(0.39 \pm 0.38)$ consistent with the progenitor mass found.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
